How to Boost the Throughput of HARQ with Off-the-Shelf Codes

In this work, we propose a coding strategy designed to enhance the throughput of hybrid ARQ (HARQ) transmissions over i.i.d. block-fading channels with the channel state information (CSI) unknown at the transmitter. We use a joint packet coding where the same channel block is logically shared among many packets. To reduce the complexity, we use a two-layer coding where, first, packets are first coded by the binary compressing encoders, and the results are then passed to the conventional channel encoder. We show how to optimize the compression rates on the basis of the empirical error-rate curves. We also discuss how the parameters of the practical turbo-codes may be modified to take advantage of the proposed HARQ scheme. Finally, simple and pragmatic rate adaptation strategies are developed. In numerical examples, our scheme is compared to the conventional incremental redundancy HARQ (IR-HARQ), and it yields a notable gain of 1-2 dB in the region of high throughput, where HARQ fails to provide any improvement.

==> figures/Gaussian.ANSBRQ.Rayleigh.dat <==
### ALL-or-None SBRQ (K=2,K=4) where the rate=3.75

SNRdB   Throughput1 Throughput2

-5.0000         0         0
   -4.0000    0.0000    0.0000
   -3.0000    0.0000    0.0000
   -2.0000    0.0000    0.0000
   -1.0000    0.0000    0.0000
         0    0.0000    0.0000
    1.0000    0.0001    0.0001
    2.0000    0.0005    0.0006
    3.0000    0.0032    0.0037
    4.0000    0.0132    0.0160
    5.0000    0.0420    0.0519
    6.0000    0.1066    0.1342
    7.0000    0.2258    0.2880
    8.0000    0.4123    0.5292
    9.0000    0.6675    0.8547
   10.0000    0.9792    1.2407
   11.0000    1.3263    1.6496
   12.0000    1.6837    2.0427
   13.0000    2.0290    2.3911
   14.0000    2.3450    2.6808
   15.0000    2.6220    2.9114
   16.0000    2.8561    3.0905
   17.0000    3.0485    3.2289
   18.0000    3.2031    3.3362
   19.0000    3.3252    3.4203
   20.0000    3.4207    3.4867
   21.0000    3.4947    3.5396
   22.0000    3.5518    3.5819
   23.0000    3.5959    3.6158
   24.0000    3.6299    3.6429
   25.0000    3.6561    3.6646
   26.0000    3.6765    3.6819
   27.0000    3.6923    3.6958
   28.0000    3.7046    3.7069
   29.0000    3.7142    3.7157
   30.0000    3.7218    3.7227

==> figures/Gaussian.C.HARQ.Rayleigh.dat <==
### Conventional IR_HARQ (K=2,K=4) where the rate=3.75

SNRdB   Throughput1 Throughput2

 -5.0000    0.0000    0.0000
   -4.0000    0.0000    0.0003
   -3.0000    0.0001    0.0022
   -2.0000    0.0008    0.0110
   -1.0000    0.0046    0.0366
         0    0.0183    0.0948
    1.0000    0.0547    0.1955
    2.0000    0.1289    0.3409
    3.0000    0.2513    0.5237
    4.0000    0.4216    0.7287
    5.0000    0.6284    0.9384
    6.0000    0.8549    1.1465
    7.0000    1.0858    1.3402
    8.0000    1.3110    1.5190
    9.0000    1.5263    1.6886
   10.0000    1.7315    1.8533
   11.0000    1.9277    2.0150
   12.0000    2.1163    2.1777
   13.0000    2.2976    2.3384
   14.0000    2.4712    2.4973
   15.0000    2.6356    2.6518
   16.0000    2.7892    2.8006
   17.0000    2.9302    2.9358
   18.0000    3.0575    3.0601
   19.0000    3.1705    3.1727
   20.0000    3.2690    3.2686
   21.0000    3.3537    3.3553
   22.0000    3.4256    3.4255
   23.0000    3.4859    3.4863
   24.0000    3.5359    3.5357
   25.0000    3.5772    3.5783
   26.0000    3.6109    3.6123
   27.0000    3.6383    3.6382
   28.0000    3.6605    3.6601
   29.0000    3.6785    3.6784
   30.0000    3.6929    3.6933

==> figures/Gaussian.SBRQ.HARQ.Rayleigh.Discretization.effect.dat <==
### SBRQ where K=4  the rate=3.75 and the number of disponible rates is 2, 4, 8, 16, 64

SNRdB   Throughput1 Throughput2 Throughput3 Throughput4 Throughput5

 -5.0000         0         0         0         0         0
   -4.0000    0.0000    0.0000    0.0000    0.0000    0.0000
   -3.0000    0.0000    0.0000    0.0000    0.0000    0.0000
   -2.0000    0.0000    0.0000    0.0000    0.0000    0.0000
   -1.0000    0.0000    0.0000    0.0000    0.0000    0.0000
         0    0.0000    0.0000    0.0000    0.0000    0.0000
    1.0000    0.0001    0.0001    0.0001    0.0001    0.0001
    2.0000    0.0005    0.0006    0.0006    0.0006    0.0006
    3.0000    0.0029    0.0036    0.0038    0.0038    0.0039
    4.0000    0.0118    0.0155    0.0162    0.0164    0.0165
    5.0000    0.0368    0.0506    0.0526    0.0533    0.0536
    6.0000    0.0922    0.1315    0.1361    0.1378    0.1385
    7.0000    0.1927    0.2830    0.2922    0.2956    0.2969
    8.0000    0.3488    0.5214    0.5370    0.5428    0.5449
    9.0000    0.5615    0.8442    0.8672    0.8759    0.8790
   10.0000    0.8229    1.2280    1.2581    1.2698    1.2739
   11.0000    1.1178    1.6356    1.6715    1.6857    1.6905
   12.0000    1.4283    2.0285    2.0677    2.0835    2.0887
   13.0000    1.7376    2.3776    2.4174    2.4338    2.4391
   14.0000    2.0321    2.6686    2.7068    2.7227    2.7278
   15.0000    2.3025    2.9008    2.9357    2.9504    2.9550
   16.0000    2.5437    3.0817    3.1123    3.1254    3.1294
   17.0000    2.7538    3.2217    3.2478    3.2590    3.2624
   18.0000    2.9335    3.3304    3.3522    3.3617    3.3645
   19.0000    3.0849    3.4156    3.4336    3.4414    3.4437
   20.0000    3.2109    3.4830    3.4977    3.5041    3.5059
   21.0000    3.3148    3.5367    3.5485    3.5538    3.5553
   22.0000    3.3998    3.5796    3.5891    3.5933    3.5946
   23.0000    3.4689    3.6139    3.6216    3.6250    3.6260
   24.0000    3.5249    3.6414    3.6476    3.6503    3.6511
   25.0000    3.5700    3.6634    3.6683    3.6705    3.6711
   26.0000    3.6063    3.6810    3.6849    3.6867    3.6872
   27.0000    3.6354    3.6951    3.6982    3.6996    3.7000
   28.0000    3.6587    3.7063    3.7088    3.7099    3.7102
   29.0000    3.6772    3.7152    3.7172    3.7181    3.7183
   30.0000    3.6921    3.7223    3.7239    3.7246    3.7248

==> figures/Gaussian.SBRQ.Rayleigh.dat <==
### SBRQ (K=2,K=4) where the rate=3.75 and the number of disponible rates is 64

SNRdB   Throughput1 Throughput2

 -5.0000         0         0
   -4.0000    0.0000    0.0000
   -3.0000    0.0000    0.0000
   -2.0000    0.0000    0.0000
   -1.0000    0.0000    0.0000
         0    0.0000    0.0000
    1.0000    0.0001    0.0001
    2.0000    0.0005    0.0006
    3.0000    0.0032    0.0039
    4.0000    0.0134    0.0165
    5.0000    0.0426    0.0536
    6.0000    0.1082    0.1385
    7.0000    0.2292    0.2969
    8.0000    0.4184    0.5449
    9.0000    0.6769    0.8790
   10.0000    0.9925    1.2739
   11.0000    1.3433    1.6905
   12.0000    1.7039    2.0887
   13.0000    2.0513    2.4391
   14.0000    2.3685    2.7278
   15.0000    2.6455    2.9550
   16.0000    2.8788    3.1294
   17.0000    3.0697    3.2624
   18.0000    3.2223    3.3645
   19.0000    3.3422    3.4437
   20.0000    3.4354    3.5059
   21.0000    3.5073    3.5553
   22.0000    3.5624    3.5946
   23.0000    3.6047    3.6260
   24.0000    3.6372    3.6511
   25.0000    3.6621    3.6711
   26.0000    3.6813    3.6872
   27.0000    3.6962    3.7000
   28.0000    3.7078    3.7102
   29.0000    3.7168    3.7183
   30.0000    3.7238    3.7248

==> figures/Turbo.Code.C.HARQ.Rayleigh.3gpp.1.dat <==
### Conventional IR_HARQ (K=2,K=4) where the rate=3.75 and Turbo-code is used, 3gpp circular buffer and Rm=0%

SNRdB   Throughput1 Throughput2

 -5.0000         0         0
   -4.0000         0    0.0001
   -3.0000         0    0.0002
   -2.0000    0.0001    0.0015
   -1.0000    0.0002    0.0106
         0    0.0024    0.0432
    1.0000    0.0097    0.1122
    2.0000    0.0344    0.2323
    3.0000    0.0821    0.4058
    4.0000    0.1831    0.6022
    5.0000    0.3310    0.8201
    6.0000    0.5064    1.0011
    7.0000    0.7085    1.1804
    8.0000    0.9077    1.3337
    9.0000    1.1228    1.4759
   10.0000    1.3179    1.5993
   11.0000    1.4966    1.7164
   12.0000    1.6975    1.8566
   13.0000    1.8720    1.9910
   14.0000    2.0458    2.1299
   15.0000    2.2247    2.2815
   16.0000    2.3883    2.4320
   17.0000    2.5346    2.5648
   18.0000    2.7153    2.7336
   19.0000    2.8372    2.8515
   20.0000    2.9710    2.9804
   21.0000    3.1105    3.1166
   22.0000    3.2140    3.2179
   23.0000    3.3034    3.3057
   24.0000    3.3844    3.3859
   25.0000    3.4620    3.4630
   26.0000    3.5137    3.5143
   27.0000    3.5551    3.5556
   28.0000    3.5922    3.5924
   29.0000    3.6251    3.6252
   30.0000    3.6551    3.6550

==> figures/Turbo.Code.C.HARQ.Rayleigh.3gpp.2.dat <==
### Conventional IR_HARQ (K=2,K=4) where the rate=3.75 and Turbo-code is used, 3gpp circular buffer and Rm=6%

SNRdB   Throughput1 Throughput2

  -5.0000         0         0
   -4.0000         0         0
   -3.0000         0    0.0003
   -2.0000         0    0.0012
   -1.0000    0.0001    0.0097
         0    0.0008    0.0345
    1.0000    0.0038    0.1098
    2.0000    0.0146    0.2295
    3.0000    0.0452    0.3968
    4.0000    0.1147    0.5942
    5.0000    0.2291    0.7771
    6.0000    0.3843    0.9677
    7.0000    0.5851    1.1288
    8.0000    0.8104    1.2906
    9.0000    1.0123    1.4174
   10.0000    1.2335    1.5558
   11.0000    1.4324    1.6817
   12.0000    1.6272    1.8110
   13.0000    1.8070    1.9483
   14.0000    1.9854    2.0836
   15.0000    2.1635    2.2334
   16.0000    2.3461    2.3920
   17.0000    2.5130    2.5458
   18.0000    2.6635    2.6851
   19.0000    2.8293    2.8439
   20.0000    2.9714    2.9793
   21.0000    3.0804    3.0860
   22.0000    3.1828    3.1867
   23.0000    3.2849    3.2880
   24.0000    3.3833    3.3848
   25.0000    3.4438    3.4449
   26.0000    3.4880    3.4889
   27.0000    3.5532    3.5537
   28.0000    3.5814    3.5815
   29.0000    3.6084    3.6084
   30.0000    3.6449    3.6450

==> figures/Turbo.Code.C.HARQ.Rayleigh.Rate2.25.3gpp.dat <==
### Conventional IR_HARQ (K=2,K=4) where the rate=2.25 and Turbo-code is used, 3gpp circular buffer and Rm=6%, as 3GPP request

SNRdB   Throughput1 Throughput2

-5.0000         0    0.0001
   -4.0000    0.0001    0.0013
   -3.0000    0.0007    0.0073
   -2.0000    0.0034    0.0302
   -1.0000    0.0140    0.0817
         0    0.0439    0.1686
    1.0000    0.0976    0.2841
    2.0000    0.1897    0.4213
    3.0000    0.3126    0.5563
    4.0000    0.4567    0.6934
    5.0000    0.6258    0.8295
    6.0000    0.7944    0.9586
    7.0000    0.9567    1.0846
    8.0000    1.1126    1.2055
    9.0000    1.2816    1.3401
   10.0000    1.4151    1.4560
   11.0000    1.5370    1.5628
   12.0000    1.6525    1.6675
   13.0000    1.7481    1.7572
   14.0000    1.8352    1.8404
   15.0000    1.9072    1.9097
   16.0000    1.9696    1.9713
   17.0000    2.0222    2.0229
   18.0000    2.0635    2.0638
   19.0000    2.0994    2.0998
   20.0000    2.1319    2.1320
   21.0000    2.1513    2.1514
   22.0000    2.1702    2.1703
   23.0000    2.1892    2.1892
   24.0000    2.1993    2.1993
   25.0000    2.2121    2.2121
   26.0000    2.2181    2.2181
   27.0000    2.2270    2.2270
   28.0000    2.2308    2.2308
   29.0000    2.2340    2.2340
   30.0000    2.2368    2.2368

==> figures/Turbo.Code.C.HARQ.Rayleigh.dat <==
### Conventional IR_HARQ (K=2,K=4) where the rate=3.75 and Turbo-code is used

SNRdB   Throughput1 Throughput2

-5.0000         0         0
   -4.0000         0    0.0000
   -3.0000         0    0.0002
   -2.0000    0.0001    0.0016
   -1.0000    0.0003    0.0096
         0    0.0013    0.0373
    1.0000    0.0095    0.1061
    2.0000    0.0296    0.2277
    3.0000    0.0782    0.3975
    4.0000    0.1706    0.5936
    5.0000    0.3051    0.7966
    6.0000    0.4870    0.9967
    7.0000    0.6851    1.1683
    8.0000    0.9007    1.3249
    9.0000    1.1016    1.4605
   10.0000    1.2975    1.5839
   11.0000    1.4873    1.7090
   12.0000    1.6638    1.8298
   13.0000    1.8438    1.9627
   14.0000    2.0165    2.1017
   15.0000    2.1870    2.2474
   16.0000    2.3511    2.3925
   17.0000    2.5217    2.5499
   18.0000    2.6781    2.6975
   19.0000    2.8205    2.8330
   20.0000    2.9570    2.9652
   21.0000    3.0809    3.0864
   22.0000    3.1884    3.1919
   23.0000    3.2844    3.2867
   24.0000    3.3670    3.3686
   25.0000    3.4374    3.4384
   26.0000    3.4946    3.4952
   27.0000    3.5441    3.5445
   28.0000    3.5861    3.5863
   29.0000    3.6162    3.6163
   30.0000    3.6387    3.6388

==> figures/Turbo.code.ANSBRQ.Rayleigh.3gpp.dat <==
### ANSBRQ (K=2,K=4) where the rate=3.75 and the number of available rates is 64 and a turbo code is used using 3 gpp buffer and 6.25% poincenage

SNRdB   Throughput1 Throughput2

  -1.0000    0.0000    0.0000
         0    0.0000    0.0000
    1.0000    0.0000    0.0000
    2.0000    0.0000    0.0000
    3.0000    0.0000    0.0000
    4.0000    0.0001    0.0001
    5.0000    0.0006    0.0006
    6.0000    0.0033    0.0035
    7.0000    0.0135    0.0147
    8.0000    0.0418    0.0466
    9.0000    0.1043    0.1195
   10.0000    0.2185    0.2564
   11.0000    0.3966    0.4740
   12.0000    0.6406    0.7732
   13.0000    0.9403    1.1357
   14.0000    1.2766    1.5292
   15.0000    1.6264    1.9174
   16.0000    1.9680    2.2708
   17.0000    2.2843    2.5725
   18.0000    2.5645    2.8186
   19.0000    2.8039    3.0138
   20.0000    3.0026    3.1667
   21.0000    3.1638    3.2865
   22.0000    3.2923    3.3808
   23.0000    3.3934    3.4555
   24.0000    3.4724    3.5149
   25.0000    3.5337    3.5624
   26.0000    3.5813    3.6003
   27.0000    3.6182    3.6307
   28.0000    3.6468    3.6549
   29.0000    3.6690    3.6743
   30.0000    3.6863    3.6897

==> figures/Turbo.code.SBRQ.Rayleigh.dat <==
### SBRQ (K=2,K=4) where the rate=3.75 and the number of available rates is 64 and a turbo code is used

SNRdB   Throughput1 Throughput2

-2.0000    0.0000    0.0000
   -1.0000    0.0000    0.0000
         0    0.0000    0.0000
    1.0000    0.0000    0.0000
    2.0000    0.0000    0.0000
    3.0000    0.0000    0.0000
    4.0000    0.0000    0.0000
    5.0000    0.0003    0.0004
    6.0000    0.0022    0.0024
    7.0000    0.0100    0.0116
    8.0000    0.0343    0.0413
    9.0000    0.0929    0.1152
   10.0000    0.2064    0.2625
   11.0000    0.3908    0.5049
   12.0000    0.6489    0.8429
   13.0000    0.9691    1.2513
   14.0000    1.3282    1.6872
   15.0000    1.6987    2.1053
   16.0000    2.0558    2.4714
   17.0000    2.3810    2.7696
   18.0000    2.6636    3.0004
   19.0000    2.9001    3.1738
   20.0000    3.0922    3.3032
   21.0000    3.2444    3.4002
   22.0000    3.3629    3.4742
   23.0000    3.4541    3.5314
   24.0000    3.5236    3.5763
   25.0000    3.5765    3.6117
   26.0000    3.6166    3.6399
   27.0000    3.6471    3.6623
   28.0000    3.6703    3.6802
   29.0000    3.6880    3.6944
   30.0000    3.7017    3.7058

==> figures/Turbo.code.SBRQ.Rayleigh.poincenage0.3gpp.dat <==
### SBRQ (K=2,K=4) where the rate=3.75 a turbo code is used and 0 poincenage of systematic bits using 3gpp model

SNRdB   Throughput1 Throughput2

   -2.0000    0.0000    0.0000
   -1.0000    0.0000    0.0000
         0    0.0000    0.0000
    1.0000    0.0000    0.0000
    2.0000    0.0000    0.0000
    3.0000    0.0000    0.0000
    4.0000    0.0002    0.0002
    5.0000    0.0012    0.0012
    6.0000    0.0059    0.0061
    7.0000    0.0217    0.0227
    8.0000    0.0620    0.0657
    9.0000    0.1440    0.1547
   10.0000    0.2831    0.3076
   11.0000    0.4862    0.5323
   12.0000    0.7484    0.8217
   13.0000    1.0547    1.1554
   14.0000    1.3845    1.5062
   15.0000    1.7166    1.8482
   16.0000    2.0334    2.1625
   17.0000    2.3227    2.4392
   18.0000    2.5778    2.6758
   19.0000    2.7966    2.8743
   20.0000    2.9803    3.0391
   21.0000    3.1320    3.1748
   22.0000    3.2558    3.2859
   23.0000    3.3558    3.3766
   24.0000    3.4362    3.4502
   25.0000    3.5005    3.5098
   26.0000    3.5517    3.5579
   27.0000    3.5925    3.5965
   28.0000    3.6249    3.6275
   29.0000    3.6507    3.6524
   30.0000    3.6711    3.6722

==> figures/Turbo.code.SBRQ.Rayleigh.poincenage0.Rate2.25.3gpp.dat <==
### SBRQ (K=2,K=4) where the rate=2.25 a turbo code is used and 0 poincenage of systematic bits using 3gpp model

SNRdB   Throughput1 Throughput2

 -5.0000    0.0000    0.0000
   -4.0000    0.0000    0.0000
   -3.0000    0.0000    0.0000
   -2.0000    0.0003    0.0003
   -1.0000    0.0020    0.0021
         0    0.0084    0.0091
    1.0000    0.0269    0.0298
    2.0000    0.0683    0.0774
    3.0000    0.1439    0.1660
    4.0000    0.2604    0.3040
    5.0000    0.4169    0.4890
    6.0000    0.6049    0.7071
    7.0000    0.8109    0.9379
    8.0000    1.0205    1.1609
    9.0000    1.2210    1.3616
   10.0000    1.4037    1.5327
   11.0000    1.5637    1.6736
   12.0000    1.6995    1.7875
   13.0000    1.8118    1.8789
   14.0000    1.9032    1.9523
   15.0000    1.9764    2.0112
   16.0000    2.0345    2.0586
   17.0000    2.0805    2.0968
   18.0000    2.1166    2.1274
   19.0000    2.1449    2.1521
   20.0000    2.1672    2.1719
   21.0000    2.1847    2.1877
   22.0000    2.1984    2.2004
   23.0000    2.2092    2.2105
   24.0000    2.2177    2.2185
   25.0000    2.2245    2.2250
   26.0000    2.2298    2.2301
   27.0000    2.2340    2.2342
   28.0000    2.2373    2.2374
   29.0000    2.2399    2.2400
   30.0000    2.2420    2.2421

==> figures/Turbo.code.SBRQ.Rayleigh.poincenage0.dat <==
### SBRQ (K=2,K=4) where the rate=3.75 a turbo code is used and 0 poincenage of systematic bits

SNRdB   Throughput1 Throughput2

   -2.0000    0.0000    0.0000
   -1.0000    0.0000    0.0000
         0    0.0000    0.0000
    1.0000    0.0000    0.0000
    2.0000    0.0000    0.0000
    3.0000    0.0001    0.0001
    4.0000    0.0005    0.0005
    5.0000    0.0026    0.0027
    6.0000    0.0106    0.0111
    7.0000    0.0338    0.0355
    8.0000    0.0866    0.0917
    9.0000    0.1853    0.1982
   10.0000    0.3425    0.3694
   11.0000    0.5616    0.6085
   12.0000    0.8347    0.9051
   13.0000    1.1454    1.2379
   14.0000    1.4734    1.5811
   15.0000    1.7989    1.9120
   16.0000    2.1061    2.2144
   17.0000    2.3846    2.4804
   18.0000    2.6289    2.7083
   19.0000    2.8379    2.9000
   20.0000    3.0131    3.0596
   21.0000    3.1577    3.1913
   22.0000    3.2757    3.2993
   23.0000    3.3713    3.3874
   24.0000    3.4481    3.4590
   25.0000    3.5097    3.5169
   26.0000    3.5588    3.5636
   27.0000    3.5980    3.6011
   28.0000    3.6292    3.6312
   29.0000    3.6540    3.6553
   30.0000    3.6738    3.6746

==> figures/Turbo.code.SBRQ.Rayleigh.poincenage12.3gpp.dat <==
### SBRQ (K=2,K=4) where the rate=3.75 a turbo code is used and 12% poincenage of systematic bits using the 3gpp

SNRdB   Throughput1 Throughput2

         0    0.0000    0.0000
    1.0000    0.0000    0.0000
    2.0000    0.0000    0.0000
    3.0000    0.0000    0.0000
    4.0000    0.0000    0.0000
    5.0000    0.0001    0.0001
    6.0000    0.0005    0.0006
    7.0000    0.0029    0.0034
    8.0000    0.0122    0.0145
    9.0000    0.0388    0.0477
   10.0000    0.0998    0.1267
   11.0000    0.2148    0.2794
   12.0000    0.3986    0.5265
   13.0000    0.6547    0.8686
   14.0000    0.9723    1.2813
   15.0000    1.3295    1.7223
   16.0000    1.6998    2.1458
   17.0000    2.0582    2.5165
   18.0000    2.3857    2.8172
   19.0000    2.6712    3.0477
   20.0000    2.9102    3.2183
   21.0000    3.1040    3.3430
   22.0000    3.2572    3.4347
   23.0000    3.3759    3.5032
   24.0000    3.4666    3.5554
   25.0000    3.5352    3.5958
   26.0000    3.5869    3.6276
   27.0000    3.6257    3.6526
   28.0000    3.6549    3.6725
   29.0000    3.6769    3.6884
   30.0000    3.6935    3.7010

==> figures/Turbo.code.SBRQ.Rayleigh.poincenage12.Rate2.25.3gpp.dat <==
### SBRQ (K=2,K=4) where the rate=2.25 a turbo code is used and 12% poincenage of systematic bits using the 3gpp

SNRdB   Throughput1 Throughput2

 
   -5.0000    0.0000    0.0000
   -4.0000    0.0000    0.0000
   -3.0000    0.0000    0.0000
   -2.0000    0.0003    0.0003
   -1.0000    0.0019    0.0021
         0    0.0084    0.0093
    1.0000    0.0271    0.0308
    2.0000    0.0691    0.0805
    3.0000    0.1460    0.1737
    4.0000    0.2649    0.3192
    5.0000    0.4248    0.5141
    6.0000    0.6168    0.7429
    7.0000    0.8270    0.9830
    8.0000    1.0402    1.2123
    9.0000    1.2435    1.4153
   10.0000    1.4278    1.5850
   11.0000    1.5882    1.7219
   12.0000    1.7233    1.8302
   13.0000    1.8342    1.9155
   14.0000    1.9235    1.9830
   15.0000    1.9944    2.0365
   16.0000    2.0502    2.0793
   17.0000    2.0938    2.1135
   18.0000    2.1278    2.1410
   19.0000    2.1543    2.1630
   20.0000    2.1749    2.1806
   21.0000    2.1910    2.1947
   22.0000    2.2035    2.2059
   23.0000    2.2134    2.2149
   24.0000    2.2211    2.2221
   25.0000    2.2272    2.2278
   26.0000    2.2319    2.2323
   27.0000    2.2357    2.2360
   28.0000    2.2387    2.2388
   29.0000    2.2410    2.2411
   30.0000    2.2429    2.2429

==> figures/Turbo.code.SBRQ.Rayleigh.poincenage6.3gpp.dat <==
### SBRQ (K=2,K=4) where the rate=3.75 a turbo code is used and 6% poincenage of systematic bits using the 3 gpp

SNRdB   Throughput1 Throughput2

   -1.0000    0.0000    0.0000
         0    0.0000    0.0000
    1.0000    0.0000    0.0000
    2.0000    0.0000    0.0000
    3.0000    0.0000    0.0000
    4.0000    0.0001    0.0001
    5.0000    0.0006    0.0006
    6.0000    0.0034    0.0036
    7.0000    0.0137    0.0151
    8.0000    0.0423    0.0480
    9.0000    0.1057    0.1231
   10.0000    0.2214    0.2641
   11.0000    0.4019    0.4879
   12.0000    0.6489    0.7948
   13.0000    0.9519    1.1653
   14.0000    1.2914    1.5656
   15.0000    1.6439    1.9583
   16.0000    1.9874    2.3133
   17.0000    2.3045    2.6140
   18.0000    2.5848    2.8570
   19.0000    2.8234    3.0478
   20.0000    3.0208    3.1960
   21.0000    3.1803    3.3111
   22.0000    3.3068    3.4012
   23.0000    3.4061    3.4722
   24.0000    3.4832    3.5285
   25.0000    3.5428    3.5733
   26.0000    3.5889    3.6091
   27.0000    3.6244    3.6377
   28.0000    3.6519    3.6605
   29.0000    3.6732    3.6788
   30.0000    3.6897    3.6933

==> figures/Turbo.code.SBRQ.Rayleigh.poincenage6.Rate2.25.3gpp.dat <==
### SBRQ (K=2,K=4) where the rate=2.25 a turbo code is used and 6% poincenage of systematic bits using the 3 gpp

SNRdB   Throughput1 Throughput2

 -5.0000    0.0000    0.0000
   -4.0000    0.0000    0.0000
   -3.0000    0.0000    0.0000
   -2.0000    0.0003    0.0003
   -1.0000    0.0020    0.0022
         0    0.0087    0.0095
    1.0000    0.0277    0.0311
    2.0000    0.0702    0.0808
    3.0000    0.1474    0.1729
    4.0000    0.2661    0.3162
    5.0000    0.4252    0.5075
    6.0000    0.6159    0.7318
    7.0000    0.8243    0.9674
    8.0000    1.0356    1.1932
    9.0000    1.2372    1.3942
   10.0000    1.4202    1.5637
   11.0000    1.5798    1.7016
   12.0000    1.7145    1.8120
   13.0000    1.8256    1.8997
   14.0000    1.9154    1.9696
   15.0000    1.9871    2.0254
   16.0000    2.0437    2.0702
   17.0000    2.0882    2.1061
   18.0000    2.1230    2.1350
   19.0000    2.1503    2.1581
   20.0000    2.1716    2.1767
   21.0000    2.1882    2.1916
   22.0000    2.2013    2.2034
   23.0000    2.2116    2.2129
   24.0000    2.2196    2.2205
   25.0000    2.2260    2.2265
   26.0000    2.2310    2.2313
   27.0000    2.2349    2.2352
   28.0000    2.2381    2.2382
   29.0000    2.2405    2.2406
   30.0000    2.2425    2.2425

==> figures/Turbo.code.heuristic.Rayleigh.3gpp.epsilon0.1.dat <==
### heuristic (K=2,K=4) where the rate=3.75 and the number of available rates is 64 and a turbo code is used using 3 gpp buffer and 6.25% poincenage and epsilon=0.1

SNRdB   Throughput1 Throughput2

  -1.0000    0.0000    0.0000
         0    0.0000    0.0000
    1.0000    0.0000    0.0000
    2.0000    0.0000    0.0000
    3.0000    0.0000    0.0000
    4.0000    0.0001    0.0001
    5.0000    0.0006    0.0006
    6.0000    0.0034    0.0036
    7.0000    0.0136    0.0149
    8.0000    0.0421    0.0475
    9.0000    0.1052    0.1221
   10.0000    0.2205    0.2624
   11.0000    0.4004    0.4851
   12.0000    0.6468    0.7907
   13.0000    0.9492    1.1600
   14.0000    1.2882    1.5593
   15.0000    1.6403    1.9515
   16.0000    1.9835    2.3063
   17.0000    2.3006    2.6073
   18.0000    2.5809    2.8508
   19.0000    2.8198    3.0423
   20.0000    3.0175    3.1912
   21.0000    3.1773    3.3071
   22.0000    3.3042    3.3978
   23.0000    3.4038    3.4694
   24.0000    3.4813    3.5262
   25.0000    3.5412    3.5715
   26.0000    3.5875    3.6076
   27.0000    3.6233    3.6365
   28.0000    3.6510    3.6596
   29.0000    3.6724    3.6780
   30.0000    3.6891    3.6927

==> figures/Turbo.code.heuristic.outage.Rayleigh.3gpp.dat <==
### heuristic outage (K=2,K=4) where the rate=3.75 and the number of available rates is 64 and a turbo code is used using 3 gpp buffer and 6.25% poincenage, the optimal value of epsilon (outage) are also shown, optimization over epsilon

SNRdB   Throughput1 Throughput2 outage1 outage2

         0    0.0000    0.0000    0.7943    0.7943
    1.0000    0.0000    0.0000    0.7943    0.5880
    2.0000    0.0000    0.0000    0.4353    0.4353
    3.0000    0.0000    0.0000    0.4353    0.4353
    4.0000    0.0001    0.0001    0.4353    0.3745
    5.0000    0.0006    0.0006    0.3745    0.3222
    6.0000    0.0034    0.0036    0.3222    0.2385
    7.0000    0.0136    0.0150    0.2385    0.2052
    8.0000    0.0422    0.0477    0.2385    0.1519
    9.0000    0.1054    0.1224    0.2385    0.1519
   10.0000    0.2209    0.2628    0.2385    0.1519
   11.0000    0.4011    0.4856    0.2385    0.1125
   12.0000    0.6477    0.7913    0.1519    0.1125
   13.0000    0.9504    1.1608    0.1519    0.1125
   14.0000    1.2897    1.5601    0.1519    0.1125
   15.0000    1.6421    1.9523    0.1519    0.1125
   16.0000    1.9854    2.3073    0.1519    0.1125
   17.0000    2.3026    2.6083    0.1519    0.1125
   18.0000    2.5829    2.8518    0.1519    0.1125
   19.0000    2.8217    3.0433    0.1519    0.1125
   20.0000    3.0192    3.1922    0.1519    0.1125
   21.0000    3.1788    3.3081    0.1519    0.1519
   22.0000    3.3056    3.3988    0.1519    0.1519
   23.0000    3.4050    3.4703    0.1519    0.1519
   24.0000    3.4823    3.5271    0.1519    0.1519
   25.0000    3.5421    3.5722    0.1519    0.1519
   26.0000    3.5882    3.6083    0.1519    0.1519
   27.0000    3.6239    3.6371    0.1519    0.1519
   28.0000    3.6515    3.6600    0.1519    0.1519
   29.0000    3.6728    3.6784    0.1519    0.1519
   30.0000    3.6894    3.6930    0.1519    0.1519

==> figures/WEP.Rayleigh.dat <==
### WEP for Rp\in{0,0.75,2.25,3,3.625}

SNR   WEP1 WEP2 WEP3 WEP4 WEP5

 0.5012    1.0000    1.0000    1.0000    1.0000    1.0000
    0.5370    1.0000    1.0000    1.0000    1.0000    1.0000
    0.5754    1.0000    1.0000    1.0000    1.0000    1.0000
    0.6166    1.0000    1.0000    1.0000    1.0000    1.0000
    0.6607    1.0000    1.0000    1.0000    1.0000    1.0000
    0.7079    1.0000    1.0000    1.0000    1.0000    1.0000
    0.7586    1.0000    1.0000    1.0000    1.0000    1.0000
    0.8128    1.0000    1.0000    1.0000    1.0000    1.0000
    0.8710    1.0000    1.0000    1.0000    1.0000    1.0000
    0.9333    1.0000    1.0000    1.0000    1.0000    1.0000
    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000
    1.0715    1.0000    1.0000    1.0000    1.0000    1.0000
    1.1482    1.0000    1.0000    1.0000    1.0000    1.0000
    1.2303    1.0000    1.0000    1.0000    1.0000    1.0000
    1.3183    1.0000    1.0000    1.0000    1.0000    1.0000
    1.4125    1.0000    1.0000    1.0000    1.0000    1.0000
    1.5136    1.0000    1.0000    1.0000    1.0000    1.0000
    1.6218    1.0000    1.0000    1.0000    1.0000    1.0000
    1.7378    1.0000    1.0000    1.0000    1.0000    1.0000
    1.8621    1.0000    1.0000    1.0000    1.0000    1.0000
    1.9953    1.0000    1.0000    1.0000    1.0000    1.0000
    2.1380    1.0000    1.0000    1.0000    1.0000    1.0000
    2.2909    1.0000    1.0000    1.0000    1.0000    0.9980
    2.4547    1.0000    1.0000    1.0000    1.0000    1.0000
    2.6303    1.0000    1.0000    1.0000    1.0000    0.9824
    2.8184    1.0000    1.0000    1.0000    1.0000    0.8984
    3.0200    1.0000    1.0000    1.0000    1.0000    0.7910
    3.2359    1.0000    1.0000    1.0000    1.0000    0.5195
    3.4674    1.0000    1.0000    1.0000    1.0000    0.3076
    3.7154    1.0000    1.0000    1.0000    1.0000    0.1396
    3.9811    1.0000    1.0000    1.0000    1.0000    0.0601
    4.2658    1.0000    1.0000    1.0000    1.0000    0.0229
    4.5709    1.0000    1.0000    1.0000    1.0000    0.0095
    4.8978    1.0000    1.0000    1.0000    1.0000    0.0046
    5.2481    1.0000    1.0000    1.0000    1.0000    0.0023
    5.6234    1.0000    1.0000    1.0000    1.0000    0.0013
    6.0256    1.0000    1.0000    1.0000    1.0000    0.0006
    6.4565    1.0000    1.0000    1.0000    1.0000    0.0004
    6.9183    1.0000    1.0000    1.0000    0.9785    0.0002
    7.4131    1.0000    1.0000    1.0000    0.8945    0.0002
    7.9433    1.0000    1.0000    1.0000    0.5762    0.0001
    8.5114    1.0000    1.0000    1.0000    0.2125    0.0000
    9.1201    1.0000    1.0000    0.9941    0.0588    0.0000
    9.7724    1.0000    1.0000    0.9141    0.0115    0.0000
   10.4713    1.0000    1.0000    0.6426    0.0034         0
   11.2202    1.0000    0.9883    0.2281    0.0015    0.0000
   12.0226    1.0000    0.8574    0.0426    0.0008         0
   12.8825    1.0000    0.4440    0.0063    0.0004         0
   13.8038    1.0000    0.0966    0.0014    0.0003         0
   14.7911    1.0000    0.0117    0.0007    0.0002         0
   15.8489    1.0000    0.0026    0.0003    0.0001         0
   16.9824    1.0000    0.0009    0.0001    0.0000         0
   18.1970    1.0000    0.0005         0    0.0000         0
   19.4984    1.0000    0.0002    0.0000    0.0000         0
   20.8930    1.0000    0.0001    0.0000         0         0
   22.3872    1.0000    0.0001         0         0         0
   23.9883    1.0000         0    0.0000    0.0000         0
   25.7040    0.9883    0.0000         0         0         0
   27.5423    0.9062         0         0    0.0000         0
   29.5121    0.6406         0         0         0         0
   31.6228    0.3893         0         0         0         0
   33.8844    0.1401         0         0    0.0000         0
   36.3078    0.0425         0         0         0         0
   38.9045    0.0114         0         0         0         0
   41.6869    0.0037         0         0         0         0
   44.6684    0.0022         0         0         0         0
   47.8630    0.0009         0         0         0         0
   51.2861    0.0003         0         0         0         0
   54.9541    0.0001         0         0         0         0
   58.8844    0.0000         0         0         0         0
   63.0957    0.0000         0         0         0         0
   67.6083    0.0000         0         0         0         0
   72.4436         0         0         0         0         0
   77.6247         0         0         0         0         0
   83.1764         0         0         0         0         0
   89.1251         0         0         0         0         0
   95.4993         0         0         0         0         0

==> figures/WEP.Rayleigh.poincenage0.3gpp.dat <==
### WEP for Rp\in{0,0.7,1.6,2.5,3.5} using 3gpp circular buffer

SNR   WEP1 WEP2 WEP3 WEP4 WEP5

      0    1.0000    1.0000    1.0000    1.0000    1.0000
    0.2000    1.0000    1.0000    1.0000    1.0000    1.0000
    0.4000    1.0000    1.0000    1.0000    1.0000    1.0000
    0.6000    1.0000    1.0000    1.0000    1.0000    1.0000
    0.8000    1.0000    1.0000    1.0000    1.0000    1.0000
    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000
    1.2000    1.0000    1.0000    1.0000    1.0000    1.0000
    1.4000    1.0000    1.0000    1.0000    1.0000    1.0000
    1.6000    1.0000    1.0000    1.0000    1.0000    1.0000
    1.8000    1.0000    1.0000    1.0000    1.0000    1.0000
    2.0000    1.0000    1.0000    1.0000    1.0000    1.0000
    2.2000    1.0000    1.0000    1.0000    1.0000    1.0000
    2.4000    1.0000    1.0000    1.0000    1.0000    1.0000
    2.6000    1.0000    1.0000    1.0000    1.0000    1.0000
    2.8000    1.0000    1.0000    1.0000    1.0000    1.0000
    3.0000    1.0000    1.0000    1.0000    1.0000    1.0000
    3.2000    1.0000    1.0000    1.0000    1.0000    1.0000
    3.4000    1.0000    1.0000    1.0000    1.0000    1.0000
    3.6000    1.0000    1.0000    1.0000    1.0000    1.0000
    3.8000    1.0000    1.0000    1.0000    1.0000    0.9980
    4.0000    1.0000    1.0000    1.0000    1.0000    1.0000
    4.2000    1.0000    1.0000    1.0000    1.0000    0.9980
    4.4000    1.0000    1.0000    1.0000    1.0000    1.0000
    4.6000    1.0000    1.0000    1.0000    1.0000    0.9922
    4.8000    1.0000    1.0000    1.0000    1.0000    0.9922
    5.0000    1.0000    1.0000    1.0000    1.0000    0.9648
    5.2000    1.0000    1.0000    1.0000    1.0000    0.9512
    5.4000    1.0000    1.0000    1.0000    1.0000    0.8926
    5.6000    1.0000    1.0000    1.0000    1.0000    0.8457
    5.8000    1.0000    1.0000    1.0000    1.0000    0.7480
    6.0000    1.0000    1.0000    1.0000    1.0000    0.6270
    6.2000    1.0000    1.0000    1.0000    1.0000    0.5605
    6.4000    1.0000    1.0000    1.0000    1.0000    0.4310
    6.6000    1.0000    1.0000    1.0000    1.0000    0.3135
    6.8000    1.0000    1.0000    1.0000    1.0000    0.2148
    7.0000    1.0000    1.0000    1.0000    1.0000    0.1574
    7.2000    1.0000    1.0000    1.0000    1.0000    0.1000
    7.4000    1.0000    1.0000    1.0000    1.0000    0.0640
    7.6000    1.0000    1.0000    1.0000    1.0000    0.0346
    7.8000    1.0000    1.0000    1.0000    1.0000    0.0221
    8.0000    1.0000    1.0000    1.0000    1.0000    0.0095
    8.2000    1.0000    1.0000    1.0000    1.0000    0.0059
    8.4000    1.0000    1.0000    1.0000    1.0000    0.0037
    8.6000    1.0000    1.0000    1.0000    1.0000    0.0015
    8.8000    1.0000    1.0000    1.0000    1.0000    0.0024
    9.0000    1.0000    1.0000    1.0000    1.0000    0.0016
    9.2000    1.0000    1.0000    1.0000    1.0000    0.0007
    9.4000    1.0000    1.0000    1.0000    1.0000    0.0005
    9.6000    1.0000    1.0000    1.0000    1.0000    0.0001
    9.8000    1.0000    1.0000    1.0000    1.0000         0
   10.0000    1.0000    1.0000    1.0000    1.0000    0.0001
   10.2000    1.0000    1.0000    1.0000    1.0000    0.0007
   10.4000    1.0000    1.0000    1.0000    1.0000    0.0004
   10.6000    1.0000    1.0000    1.0000    0.9980    0.0004
   10.8000    1.0000    1.0000    1.0000    0.9961    0.0001
   11.0000    1.0000    1.0000    1.0000    0.9570    0.0001
   11.2000    1.0000    1.0000    1.0000    0.8770    0.0001
   11.4000    1.0000    1.0000    1.0000    0.8066         0
   11.6000    1.0000    1.0000    1.0000    0.6211         0
   11.8000    1.0000    1.0000    1.0000    0.4349         0
   12.0000    1.0000    1.0000    0.9961    0.3047         0
   12.2000    1.0000    1.0000    0.9961    0.1745         0
   12.4000    1.0000    1.0000    0.9609    0.0923         0
   12.6000    1.0000    1.0000    0.8906    0.0502         0
   12.8000    1.0000    1.0000    0.7715    0.0314         0
   13.0000    1.0000    0.9902    0.5996    0.0188         0
   13.2000    1.0000    0.9512    0.3958    0.0090         0
   13.4000    0.9854    0.8613    0.2539    0.0059         0
   13.6000    0.9434    0.7168    0.1462    0.0029         0
   13.8000    0.8340    0.5156    0.0859    0.0020         0
   14.0000    0.6650    0.3633    0.0514    0.0023         0
   14.2000    0.4798    0.2305    0.0324    0.0010         0
   14.4000    0.3086    0.1260    0.0186    0.0004         0
   14.6000    0.2012    0.0793    0.0110    0.0001         0
   14.8000    0.1140    0.0435    0.0070    0.0007         0
   15.0000    0.0806    0.0268    0.0046    0.0002         0
   15.2000    0.0521    0.0179    0.0037    0.0002         0
   15.4000    0.0329    0.0119    0.0020    0.0001         0
   15.6000    0.0239    0.0080    0.0015    0.0001         0
   15.8000    0.0158    0.0056    0.0010         0         0
   16.0000    0.0112    0.0043    0.0009         0         0
   16.2000    0.0085    0.0028    0.0005         0         0
   16.4000    0.0059    0.0018    0.0002    0.0001         0
   16.6000    0.0048    0.0017    0.0004         0         0
   16.8000    0.0033    0.0008    0.0002         0         0
   17.0000    0.0024    0.0009    0.0004         0         0
   17.2000    0.0014    0.0004    0.0001         0         0
   17.4000    0.0011    0.0004    0.0001         0         0
   17.6000    0.0010    0.0003         0         0         0
   17.8000    0.0007    0.0002    0.0001         0         0
   18.0000    0.0004    0.0001    0.0002         0         0
   18.2000    0.0005    0.0002         0         0         0
   18.4000    0.0004    0.0001    0.0001         0         0
   18.6000    0.0004         0         0         0         0
   18.8000    0.0001         0    0.0001         0         0
   19.0000         0         0         0         0         0
   19.2000       NaN         0         0       NaN         0
   19.4000       NaN         0         0       NaN         0
   19.6000       NaN         0         0       NaN         0
   19.8000       NaN         0         0       NaN         0
   20.0000       NaN         0         0       NaN         0

==> figures/WEP.Rayleigh.poincenage0.Rate2.25.3gpp.dat <==
### WEP for Rp\in{0,0.4,1,1.5,2.1}using 3gpp circular buffer, poincenage 0%

SNR   WEP1 WEP2 WEP3 WEP4 WEP5

-6.7000    1.0000    1.0000    1.0000    1.0000    1.0000
   -6.6000    1.0000    1.0000    1.0000    1.0000    1.0000
   -6.5000    1.0000    1.0000    1.0000    1.0000    1.0000
   -6.4000    1.0000    1.0000    1.0000    1.0000    1.0000
   -6.3000    1.0000    1.0000    1.0000    1.0000    1.0000
   -6.2000    1.0000    1.0000    1.0000    1.0000    1.0000
   -6.1000    1.0000    1.0000    1.0000    1.0000    1.0000
   -6.0000    1.0000    1.0000    1.0000    1.0000    1.0000
   -5.9000    1.0000    1.0000    1.0000    1.0000    1.0000
   -5.8000    1.0000    1.0000    1.0000    1.0000    1.0000
   -5.7000    1.0000    1.0000    1.0000    1.0000    1.0000
   -5.6000    1.0000    1.0000    1.0000    1.0000    1.0000
   -5.5000    1.0000    1.0000    1.0000    1.0000    1.0000
   -5.4000    1.0000    1.0000    1.0000    1.0000    1.0000
   -5.3000    1.0000    1.0000    1.0000    1.0000    1.0000
   -5.2000    1.0000    1.0000    1.0000    1.0000    0.9971
   -5.1000    1.0000    1.0000    1.0000    1.0000    0.9961
   -5.0000    1.0000    1.0000    1.0000    1.0000    1.0000
   -4.9000    1.0000    1.0000    1.0000    1.0000    0.9971
   -4.8000    1.0000    1.0000    1.0000    1.0000    0.9971
   -4.7000    1.0000    1.0000    1.0000    1.0000    1.0000
   -4.6000    1.0000    1.0000    1.0000    1.0000    0.9941
   -4.5000    1.0000    1.0000    1.0000    1.0000    0.9824
   -4.4000    1.0000    1.0000    1.0000    1.0000    0.9658
   -4.3000    1.0000    1.0000    1.0000    1.0000    0.9834
   -4.2000    1.0000    1.0000    1.0000    1.0000    0.9746
   -4.1000    1.0000    1.0000    1.0000    1.0000    0.9502
   -4.0000    1.0000    1.0000    1.0000    1.0000    0.9365
   -3.9000    1.0000    1.0000    1.0000    1.0000    0.9229
   -3.8000    1.0000    1.0000    1.0000    1.0000    0.8877
   -3.7000    1.0000    1.0000    1.0000    1.0000    0.8770
   -3.6000    1.0000    1.0000    1.0000    1.0000    0.8545
   -3.5000    1.0000    1.0000    1.0000    1.0000    0.8291
   -3.4000    1.0000    1.0000    1.0000    1.0000    0.7891
   -3.3000    1.0000    1.0000    1.0000    1.0000    0.7461
   -3.2000    1.0000    1.0000    1.0000    1.0000    0.7070
   -3.1000    1.0000    1.0000    1.0000    1.0000    0.6572
   -3.0000    1.0000    1.0000    1.0000    1.0000    0.5859
   -2.9000    1.0000    1.0000    1.0000    1.0000    0.5527
   -2.8000    1.0000    1.0000    1.0000    1.0000    0.4824
   -2.7000    1.0000    1.0000    1.0000    1.0000    0.4297
   -2.6000    1.0000    1.0000    1.0000    1.0000    0.3958
   -2.5000    1.0000    1.0000    1.0000    1.0000    0.3345
   -2.4000    1.0000    1.0000    1.0000    1.0000    0.2993
   -2.3000    1.0000    1.0000    1.0000    1.0000    0.2352
   -2.2000    1.0000    1.0000    1.0000    1.0000    0.2035
   -2.1000    1.0000    1.0000    1.0000    1.0000    0.1738
   -2.0000    1.0000    1.0000    1.0000    1.0000    0.1377
   -1.9000    1.0000    1.0000    1.0000    1.0000    0.1020
   -1.8000    1.0000    1.0000    1.0000    1.0000    0.0829
   -1.7000    1.0000    1.0000    1.0000    1.0000    0.0603
   -1.6000    1.0000    1.0000    1.0000    1.0000    0.0458
   -1.5000    1.0000    1.0000    1.0000    1.0000    0.0352
   -1.4000    1.0000    1.0000    1.0000    1.0000    0.0248
   -1.3000    1.0000    1.0000    1.0000    1.0000    0.0201
   -1.2000    1.0000    1.0000    1.0000    1.0000    0.0131
   -1.1000    1.0000    1.0000    1.0000    1.0000    0.0107
   -1.0000    1.0000    1.0000    1.0000    1.0000    0.0071
   -0.9000    1.0000    1.0000    1.0000    1.0000    0.0045
   -0.8000    1.0000    1.0000    1.0000    1.0000    0.0037
   -0.7000    1.0000    1.0000    1.0000    1.0000    0.0026
   -0.6000    1.0000    1.0000    1.0000    1.0000    0.0016
   -0.5000    1.0000    1.0000    1.0000    1.0000    0.0010
   -0.4000    1.0000    1.0000    1.0000    1.0000    0.0007
   -0.3000    1.0000    1.0000    1.0000    1.0000    0.0002
   -0.2000    1.0000    1.0000    1.0000    1.0000    0.0005
   -0.1000    1.0000    1.0000    1.0000    1.0000    0.0004
         0    1.0000    1.0000    1.0000    1.0000    0.0001
    0.1000    1.0000    1.0000    1.0000    1.0000    0.0002
    0.2000    1.0000    1.0000    1.0000    1.0000         0
    0.3000    1.0000    1.0000    1.0000    1.0000       NaN
    0.4000    1.0000    1.0000    1.0000    1.0000       NaN
    0.5000    1.0000    1.0000    1.0000    1.0000       NaN
    0.6000    1.0000    1.0000    1.0000    1.0000       NaN
    0.7000    1.0000    1.0000    1.0000    1.0000       NaN
    0.8000    1.0000    1.0000    1.0000    1.0000       NaN
    0.9000    1.0000    1.0000    1.0000    1.0000       NaN
    1.0000    1.0000    1.0000    1.0000    1.0000       NaN
    1.1000    1.0000    1.0000    1.0000    1.0000       NaN
    1.2000    1.0000    1.0000    1.0000    1.0000       NaN
    1.3000    1.0000    1.0000    1.0000    1.0000       NaN
    1.4000    1.0000    1.0000    1.0000    1.0000       NaN
    1.5000    1.0000    1.0000    1.0000    1.0000       NaN
    1.6000    1.0000    1.0000    1.0000    1.0000       NaN
    1.7000    1.0000    1.0000    1.0000    1.0000       NaN
    1.8000    1.0000    1.0000    1.0000    1.0000       NaN
    1.9000    1.0000    1.0000    1.0000    1.0000       NaN
    2.0000    1.0000    1.0000    1.0000    0.9980       NaN
    2.1000    1.0000    1.0000    1.0000    0.9961       NaN
    2.2000    1.0000    1.0000    1.0000    0.9893       NaN
    2.3000    1.0000    1.0000    1.0000    0.9922       NaN
    2.4000    1.0000    1.0000    1.0000    0.9688       NaN
    2.5000    1.0000    1.0000    1.0000    0.9453       NaN
    2.6000    1.0000    1.0000    1.0000    0.9131       NaN
    2.7000    1.0000    1.0000    1.0000    0.8301       NaN
    2.8000    1.0000    1.0000    1.0000    0.7773       NaN
    2.9000    1.0000    1.0000    1.0000    0.7012       NaN
    3.0000    1.0000    1.0000    1.0000    0.6055       NaN
    3.1000    1.0000    1.0000    1.0000    0.4922       NaN
    3.2000    1.0000    1.0000    1.0000    0.3835       NaN
    3.3000    1.0000    1.0000    1.0000    0.2949       NaN
    3.4000    1.0000    1.0000    1.0000    0.2102       NaN
    3.5000    1.0000    1.0000    1.0000    0.1436       NaN
    3.6000    1.0000    1.0000    1.0000    0.1072       NaN
    3.7000    1.0000    1.0000    1.0000    0.0707       NaN
    3.8000    1.0000    1.0000    1.0000    0.0457       NaN
    3.9000    1.0000    1.0000    1.0000    0.0300       NaN
    4.0000    1.0000    1.0000    1.0000    0.0190       NaN
    4.1000    1.0000    1.0000    1.0000    0.0120       NaN
    4.2000    1.0000    1.0000    1.0000    0.0081       NaN
    4.3000    1.0000    1.0000    1.0000    0.0060       NaN
    4.4000    1.0000    1.0000    1.0000    0.0044       NaN
    4.5000    1.0000    1.0000    1.0000    0.0031       NaN
    4.6000    1.0000    1.0000    0.9863    0.0018       NaN
    4.7000    1.0000    1.0000    0.9834    0.0016       NaN
    4.8000    1.0000    1.0000    0.9639    0.0010       NaN
    4.9000    1.0000    1.0000    0.9189    0.0011       NaN
    5.0000    1.0000    1.0000    0.8418    0.0008       NaN
    5.1000    1.0000    1.0000    0.7520    0.0007       NaN
    5.2000    1.0000    1.0000    0.6309    0.0003       NaN
    5.3000    1.0000    1.0000    0.4987    0.0004       NaN
    5.4000    1.0000    1.0000    0.3984    0.0003       NaN
    5.5000    1.0000    1.0000    0.2496    0.0001       NaN
    5.6000    1.0000    1.0000    0.1627    0.0002       NaN
    5.7000    1.0000    1.0000    0.0941    0.0003       NaN
    5.8000    1.0000    1.0000    0.0492    0.0002       NaN
    5.9000    1.0000    1.0000    0.0247    0.0001       NaN
    6.0000    1.0000    1.0000    0.0117    0.0002       NaN
    6.1000    1.0000    0.9990    0.0067    0.0000       NaN
    6.2000    1.0000    0.9893    0.0027    0.0001       NaN
    6.3000    1.0000    0.9766    0.0016    0.0000       NaN
    6.4000    1.0000    0.9492    0.0007    0.0001       NaN
    6.5000    1.0000    0.8760    0.0009    0.0001       NaN
    6.6000    1.0000    0.7754    0.0004    0.0001       NaN
    6.7000    1.0000    0.6855    0.0005         0       NaN
    6.8000    0.9990    0.5234    0.0003       NaN       NaN
    6.9000    0.9971    0.3600    0.0003       NaN       NaN
    7.0000    0.9932    0.2176    0.0002       NaN       NaN
    7.1000    0.9746    0.1257    0.0002       NaN       NaN
    7.2000    0.9180    0.0645    0.0001       NaN       NaN
    7.3000    0.8516    0.0282    0.0001       NaN       NaN
    7.4000    0.7432    0.0125    0.0001       NaN       NaN
    7.5000    0.5615    0.0049    0.0000       NaN       NaN
    7.6000    0.4076    0.0017    0.0001       NaN       NaN
    7.7000    0.2551    0.0007    0.0000       NaN       NaN
    7.8000    0.1252    0.0003    0.0000       NaN       NaN
    7.9000    0.0665    0.0002         0       NaN       NaN
    8.0000    0.0270    0.0001       NaN       NaN       NaN
    8.1000    0.0099    0.0001       NaN       NaN       NaN
    8.2000    0.0028    0.0001       NaN       NaN       NaN
    8.3000    0.0011         0       NaN       NaN       NaN
    8.4000    0.0004       NaN       NaN       NaN       NaN
    8.5000         0       NaN       NaN       NaN       NaN
    8.6000       NaN       NaN       NaN       NaN       NaN

==> figures/WEP.Rayleigh.poincenage0.dat <==
### WEP for Rp\in{0,0.75,2.25,3,3.625}

SNR   WEP1 WEP2 WEP3 WEP4 WEP5

 0.0794    1.0000    1.0000    1.0000    1.0000    1.0000
    0.0891    1.0000    1.0000    1.0000    1.0000    1.0000
    0.1000    1.0000    1.0000    1.0000    1.0000    1.0000
    0.1122    1.0000    1.0000    1.0000    1.0000    1.0000
    0.1259    1.0000    1.0000    1.0000    1.0000    1.0000
    0.1413    1.0000    1.0000    1.0000    1.0000    1.0000
    0.1585    1.0000    1.0000    1.0000    1.0000    1.0000
    0.1778    1.0000    1.0000    1.0000    1.0000    1.0000
    0.1995    1.0000    1.0000    1.0000    1.0000    1.0000
    0.2239    1.0000    1.0000    1.0000    1.0000    1.0000
    0.2512    1.0000    1.0000    1.0000    1.0000    1.0000
    0.2818    1.0000    1.0000    1.0000    1.0000    1.0000
    0.3162    1.0000    1.0000    1.0000    1.0000    1.0000
    0.3548    1.0000    1.0000    1.0000    1.0000    1.0000
    0.3981    1.0000    1.0000    1.0000    1.0000    1.0000
    0.4467    1.0000    1.0000    1.0000    1.0000    1.0000
    0.5012    1.0000    1.0000    1.0000    1.0000    1.0000
    0.5623    1.0000    1.0000    1.0000    1.0000    1.0000
    0.6310    1.0000    1.0000    1.0000    1.0000    1.0000
    0.7079    1.0000    1.0000    1.0000    1.0000    1.0000
    0.7943    1.0000    1.0000    1.0000    1.0000    1.0000
    0.8913    1.0000    1.0000    1.0000    1.0000    1.0000
    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000
    1.1220    1.0000    1.0000    1.0000    1.0000    1.0000
    1.2589    1.0000    1.0000    1.0000    1.0000    1.0000
    1.4125    1.0000    1.0000    1.0000    1.0000    1.0000
    1.5849    1.0000    1.0000    1.0000    1.0000    1.0000
    1.7783    1.0000    1.0000    1.0000    1.0000    1.0000
    1.9953    1.0000    1.0000    1.0000    1.0000    1.0000
    2.2387    1.0000    1.0000    1.0000    1.0000    1.0000
    2.5119    1.0000    1.0000    1.0000    1.0000    1.0000
    2.8184    1.0000    1.0000    1.0000    1.0000    1.0000
    3.1623    1.0000    1.0000    1.0000    1.0000    1.0000
    3.5481    1.0000    1.0000    1.0000    1.0000    1.0000
    3.9811    1.0000    1.0000    1.0000    1.0000    0.9990
    4.4668    1.0000    1.0000    1.0000    1.0000    0.9922
    5.0119    1.0000    1.0000    1.0000    1.0000    0.9707
    5.6234    1.0000    1.0000    1.0000    1.0000    0.9395
    6.3096    1.0000    1.0000    1.0000    1.0000    0.8320
    7.0795    1.0000    1.0000    1.0000    1.0000    0.6807
    7.9433    1.0000    1.0000    1.0000    1.0000    0.5264
    8.9125    1.0000    1.0000    1.0000    1.0000    0.3149
   10.0000    1.0000    1.0000    1.0000    1.0000    0.1794
   11.2202    1.0000    1.0000    1.0000    0.9883    0.0945
   12.5893    1.0000    1.0000    1.0000    0.9473    0.0402
   14.1254    1.0000    1.0000    0.9854    0.7998    0.0187
   15.8489    1.0000    0.9971    0.9395    0.5527    0.0081
   17.7828    0.9941    0.9619    0.7627    0.2871    0.0040
   19.9526    0.9326    0.7803    0.4531    0.1284    0.0019
   22.3872    0.7451    0.4837    0.2207    0.0490    0.0010
   25.1189    0.4251    0.2273    0.0835    0.0169    0.0005
   28.1838    0.2043    0.0943    0.0323    0.0064    0.0002
   31.6228    0.0691    0.0316    0.0112    0.0025    0.0001
   35.4813    0.0271    0.0107    0.0043    0.0008    0.0001
   39.8107    0.0092    0.0038    0.0016    0.0004    0.0000
   44.6684    0.0030    0.0014    0.0005    0.0002    0.0000
   50.1187    0.0015    0.0006    0.0003    0.0001    0.0000
   56.2341    0.0004    0.0002    0.0001    0.0000    0.0000
   63.0957    0.0002    0.0001    0.0000    0.0000         0
   70.7946    0.0001    0.0000    0.0000    0.0000         0
   79.4328    0.0000    0.0000    0.0000         0         0
   89.1251         0    0.0000         0         0         0
  100.0000         0         0         0         0         0

==> figures/WEP.Rayleigh.poincenage12.3gpp.dat <==
### WEP for Rp\in{0,0.7,1.6,2.5,3.5} using 3gpp circular buffer

SNR   WEP1 WEP2 WEP3 WEP4 WEP5

           0    1.0000    1.0000    1.0000    1.0000    1.0000
    0.2000    1.0000    1.0000    1.0000    1.0000    1.0000
    0.4000    1.0000    1.0000    1.0000    1.0000    1.0000
    0.6000    1.0000    1.0000    1.0000    1.0000    0.9980
    0.8000    1.0000    1.0000    1.0000    1.0000    0.9824
    1.0000    1.0000    1.0000    1.0000    1.0000    0.9746
    1.2000    1.0000    1.0000    1.0000    1.0000    0.9551
    1.4000    1.0000    1.0000    1.0000    1.0000    0.9160
    1.6000    1.0000    1.0000    1.0000    1.0000    0.8281
    1.8000    1.0000    1.0000    1.0000    1.0000    0.7695
    2.0000    1.0000    1.0000    1.0000    1.0000    0.6758
    2.2000    1.0000    1.0000    1.0000    1.0000    0.5527
    2.4000    1.0000    1.0000    1.0000    1.0000    0.4362
    2.6000    1.0000    1.0000    1.0000    1.0000    0.2949
    2.8000    1.0000    1.0000    1.0000    1.0000    0.2227
    3.0000    1.0000    1.0000    1.0000    1.0000    0.1338
    3.2000    1.0000    1.0000    1.0000    1.0000    0.0879
    3.4000    1.0000    1.0000    1.0000    1.0000    0.0510
    3.6000    1.0000    1.0000    1.0000    1.0000    0.0290
    3.8000    1.0000    1.0000    1.0000    1.0000    0.0175
    4.0000    1.0000    1.0000    1.0000    1.0000    0.0093
    4.2000    1.0000    1.0000    1.0000    1.0000    0.0046
    4.4000    1.0000    1.0000    1.0000    1.0000    0.0020
    4.6000    1.0000    1.0000    1.0000    1.0000    0.0018
    4.8000    1.0000    1.0000    1.0000    1.0000    0.0007
    5.0000    1.0000    1.0000    1.0000    1.0000    0.0004
    5.2000    1.0000    1.0000    1.0000    1.0000    0.0003
    5.4000    1.0000    1.0000    1.0000    1.0000    0.0001
    5.6000    1.0000    1.0000    1.0000    1.0000    0.0001
    5.8000    1.0000    1.0000    1.0000    1.0000         0
    6.0000    1.0000    1.0000    1.0000    1.0000         0
    6.2000    1.0000    1.0000    1.0000    1.0000         0
    6.4000    1.0000    1.0000    1.0000    1.0000         0
    6.6000    1.0000    1.0000    1.0000    1.0000         0
    6.8000    1.0000    1.0000    1.0000    1.0000         0
    7.0000    1.0000    1.0000    1.0000    1.0000         0
    7.2000    1.0000    1.0000    1.0000    1.0000         0
    7.4000    1.0000    1.0000    1.0000    1.0000         0
    7.6000    1.0000    1.0000    1.0000    1.0000         0
    7.8000    1.0000    1.0000    1.0000    0.9902         0
    8.0000    1.0000    1.0000    1.0000    0.9688         0
    8.2000    1.0000    1.0000    1.0000    0.8809         0
    8.4000    1.0000    1.0000    1.0000    0.7422         0
    8.6000    1.0000    1.0000    1.0000    0.5430         0
    8.8000    1.0000    1.0000    1.0000    0.3750         0
    9.0000    1.0000    1.0000    1.0000    0.2125         0
    9.2000    1.0000    1.0000    1.0000    0.1146         0
    9.4000    1.0000    1.0000    1.0000    0.0562         0
    9.6000    1.0000    1.0000    0.9980    0.0329         0
    9.8000    1.0000    1.0000    1.0000    0.0167         0
   10.0000    1.0000    1.0000    0.9629    0.0106         0
   10.2000    1.0000    1.0000    0.8320    0.0057         0
   10.4000    1.0000    1.0000    0.6660    0.0044         0
   10.6000    1.0000    1.0000    0.3841    0.0031         0
   10.8000    1.0000    0.9961    0.1888    0.0018         0
   11.0000    1.0000    0.9629    0.0840    0.0010         0
   11.2000    1.0000    0.8535    0.0357    0.0005         0
   11.4000    1.0000    0.6621    0.0178    0.0006         0
   11.6000    1.0000    0.3945    0.0070    0.0005         0
   11.8000    1.0000    0.1596    0.0042    0.0004         0
   12.0000    1.0000    0.0625    0.0020    0.0002         0
   12.2000    1.0000    0.0206    0.0015    0.0001         0
   12.4000    1.0000    0.0092    0.0009    0.0001         0
   12.6000    1.0000    0.0046    0.0004    0.0001         0
   12.8000    1.0000    0.0024    0.0004    0.0001         0
   13.0000    1.0000    0.0011    0.0002         0         0
   13.2000    1.0000    0.0008    0.0004         0         0
   13.4000    1.0000    0.0005    0.0001         0         0
   13.6000    1.0000    0.0003    0.0001         0         0
   13.8000    1.0000    0.0001         0         0         0
   14.0000    0.9980    0.0001    0.0001         0         0
   14.2000    0.9980    0.0000         0         0         0
   14.4000    1.0000    0.0001         0         0         0
   14.6000    0.9746    0.0001    0.0001         0         0
   14.8000    0.9531    0.0000         0         0         0
   15.0000    0.9277         0         0         0         0
   15.2000    0.8262         0         0         0         0
   15.4000    0.7402         0         0         0         0
   15.6000    0.6426         0         0         0         0
   15.8000    0.5234         0         0         0         0
   16.0000    0.4271         0         0         0         0
   16.2000    0.3477         0         0         0         0
   16.4000    0.2646         0         0         0         0
   16.6000    0.1960         0         0         0         0
   16.8000    0.1562         0         0         0         0
   17.0000    0.1023         0         0         0         0
   17.2000    0.0826         0         0         0         0
   17.4000    0.0569         0         0         0         0
   17.6000    0.0413         0         0         0         0
   17.8000    0.0300         0         0         0         0
   18.0000    0.0204         0         0         0         0
   18.2000    0.0161         0         0         0         0
   18.4000    0.0100         0         0         0         0
   18.6000    0.0063         0         0         0         0
   18.8000    0.0042         0         0         0         0
   19.0000    0.0031         0         0         0         0
   19.2000    0.0017         0         0         0         0
   19.4000    0.0012         0         0         0         0
   19.6000    0.0006         0         0         0         0
   19.8000    0.0004         0         0         0         0
   20.0000    0.0001         0         0         0         0

==> figures/WEP.Rayleigh.poincenage6.3gpp.dat <==
### WEP for Rp\in{0,0.7,1.6,2.5,3.5} using 3gpp circular buffer

SNR   WEP1 WEP2 WEP3 WEP4 WEP5

              0    1.0000    1.0000    1.0000    1.0000    1.0000
    0.2000    1.0000    1.0000    1.0000    1.0000    1.0000
    0.4000    1.0000    1.0000    1.0000    1.0000    1.0000
    0.6000    1.0000    1.0000    1.0000    1.0000    1.0000
    0.8000    1.0000    1.0000    1.0000    1.0000    1.0000
    1.0000    1.0000    1.0000    1.0000    1.0000    1.0000
    1.2000    1.0000    1.0000    1.0000    1.0000    1.0000
    1.4000    1.0000    1.0000    1.0000    1.0000    1.0000
    1.6000    1.0000    1.0000    1.0000    1.0000    1.0000
    1.8000    1.0000    1.0000    1.0000    1.0000    1.0000
    2.0000    1.0000    1.0000    1.0000    1.0000    0.9902
    2.2000    1.0000    1.0000    1.0000    1.0000    0.9902
    2.4000    1.0000    1.0000    1.0000    1.0000    0.9570
    2.6000    1.0000    1.0000    1.0000    1.0000    0.9277
    2.8000    1.0000    1.0000    1.0000    1.0000    0.8828
    3.0000    1.0000    1.0000    1.0000    1.0000    0.8613
    3.2000    1.0000    1.0000    1.0000    1.0000    0.7559
    3.4000    1.0000    1.0000    1.0000    1.0000    0.6680
    3.6000    1.0000    1.0000    1.0000    1.0000    0.5234
    3.8000    1.0000    1.0000    1.0000    1.0000    0.4180
    4.0000    1.0000    1.0000    1.0000    1.0000    0.3145
    4.2000    1.0000    1.0000    1.0000    1.0000    0.2047
    4.4000    1.0000    1.0000    1.0000    1.0000    0.1406
    4.6000    1.0000    1.0000    1.0000    1.0000    0.0859
    4.8000    1.0000    1.0000    1.0000    1.0000    0.0479
    5.0000    1.0000    1.0000    1.0000    1.0000    0.0295
    5.2000    1.0000    1.0000    1.0000    1.0000    0.0174
    5.4000    1.0000    1.0000    1.0000    1.0000    0.0090
    5.6000    1.0000    1.0000    1.0000    1.0000    0.0051
    5.8000    1.0000    1.0000    1.0000    1.0000    0.0024
    6.0000    1.0000    1.0000    1.0000    1.0000    0.0020
    6.2000    1.0000    1.0000    1.0000    1.0000    0.0015
    6.4000    1.0000    1.0000    1.0000    1.0000    0.0007
    6.6000    1.0000    1.0000    1.0000    1.0000    0.0005
    6.8000    1.0000    1.0000    1.0000    1.0000    0.0001
    7.0000    1.0000    1.0000    1.0000    1.0000    0.0001
    7.2000    1.0000    1.0000    1.0000    1.0000         0
    7.4000    1.0000    1.0000    1.0000    1.0000         0
    7.6000    1.0000    1.0000    1.0000    1.0000         0
    7.8000    1.0000    1.0000    1.0000    1.0000    0.0002
    8.0000    1.0000    1.0000    1.0000    1.0000         0
    8.2000    1.0000    1.0000    1.0000    1.0000         0
    8.4000    1.0000    1.0000    1.0000    1.0000    0.0001
    8.6000    1.0000    1.0000    1.0000    0.9980         0
    8.8000    1.0000    1.0000    1.0000    1.0000         0
    9.0000    1.0000    1.0000    1.0000    0.9863         0
    9.2000    1.0000    1.0000    1.0000    0.9570         0
    9.4000    1.0000    1.0000    1.0000    0.8770         0
    9.6000    1.0000    1.0000    1.0000    0.7188         0
    9.8000    1.0000    1.0000    1.0000    0.5645         0
   10.0000    1.0000    1.0000    1.0000    0.3154         0
   10.2000    1.0000    1.0000    1.0000    0.1803         0
   10.4000    1.0000    1.0000    1.0000    0.0911         0
   10.6000    1.0000    1.0000    1.0000    0.0510         0
   10.8000    1.0000    1.0000    0.9883    0.0250         0
   11.0000    1.0000    1.0000    0.9473    0.0139         0
   11.2000    1.0000    1.0000    0.8477    0.0090         0
   11.4000    1.0000    1.0000    0.5840    0.0047         0
   11.6000    1.0000    1.0000    0.3841    0.0026         0
   11.8000    1.0000    0.9902    0.2016    0.0019         0
   12.0000    1.0000    0.8984    0.0863    0.0010         0
   12.2000    1.0000    0.7344    0.0345    0.0007         0
   12.4000    1.0000    0.4753    0.0157    0.0004         0
   12.6000    1.0000    0.2734    0.0064    0.0005         0
   12.8000    1.0000    0.1270    0.0035    0.0003         0
   13.0000    1.0000    0.0514    0.0020    0.0004         0
   13.2000    1.0000    0.0195    0.0012    0.0001         0
   13.4000    1.0000    0.0092    0.0008    0.0001         0
   13.6000    0.9932    0.0042    0.0002         0         0
   13.8000    0.9717    0.0024    0.0004    0.0002         0
   14.0000    0.8848    0.0013         0         0         0
   14.2000    0.7900    0.0007    0.0002         0         0
   14.4000    0.6182    0.0002    0.0002         0         0
   14.6000    0.4941    0.0004    0.0001         0         0
   14.8000    0.3691    0.0001         0         0         0
   15.0000    0.2891    0.0001    0.0001         0         0
   15.2000    0.2309    0.0000         0         0         0
   15.4000    0.1986    0.0000         0         0         0
   15.6000    0.1699         0         0         0         0
   15.8000    0.1406         0         0         0         0
   16.0000    0.1255         0         0         0         0
   16.2000    0.1128    0.0001         0         0         0
   16.4000    0.0984         0         0         0         0
   16.6000    0.0764         0         0         0         0
   16.8000    0.0703         0         0         0         0
   17.0000    0.0588         0         0         0         0
   17.2000    0.0535         0         0         0         0
   17.4000    0.0448         0         0         0         0
   17.6000    0.0356         0         0         0         0
   17.8000    0.0277         0         0         0         0
   18.0000    0.0237         0         0         0         0
   18.2000    0.0150         0         0         0         0
   18.4000    0.0120         0         0         0         0
   18.6000    0.0081         0         0         0         0
   18.8000    0.0052         0         0         0         0
   19.0000    0.0039         0         0         0         0
   19.2000    0.0023         0         0         0         0
   19.4000    0.0016         0         0         0         0
   19.6000    0.0009         0         0         0         0
   19.8000    0.0007         0         0         0         0
   20.0000    0.0005         0         0         0         0

==> figures/WEP.Rayleigh.poincenage6.Rate2.25.3gpp.dat <==
### WEP for Rp\in{0,0.4,1,1.5,2.1} using 3gpp circular buffer poincenage 6.25%

SNR   WEP1 WEP2 WEP3 WEP4 WEP5

-6.7000    1.0000    1.0000    1.0000    1.0000    1.0000
   -6.6000    1.0000    1.0000    1.0000    1.0000    1.0000
   -6.5000    1.0000    1.0000    1.0000    1.0000    1.0000
   -6.4000    1.0000    1.0000    1.0000    1.0000    1.0000
   -6.3000    1.0000    1.0000    1.0000    1.0000    1.0000
   -6.2000    1.0000    1.0000    1.0000    1.0000    1.0000
   -6.1000    1.0000    1.0000    1.0000    1.0000    1.0000
   -6.0000    1.0000    1.0000    1.0000    1.0000    1.0000
   -5.9000    1.0000    1.0000    1.0000    1.0000    1.0000
   -5.8000    1.0000    1.0000    1.0000    1.0000    1.0000
   -5.7000    1.0000    1.0000    1.0000    1.0000    1.0000
   -5.6000    1.0000    1.0000    1.0000    1.0000    0.9990
   -5.5000    1.0000    1.0000    1.0000    1.0000    1.0000
   -5.4000    1.0000    1.0000    1.0000    1.0000    0.9980
   -5.3000    1.0000    1.0000    1.0000    1.0000    0.9971
   -5.2000    1.0000    1.0000    1.0000    1.0000    1.0000
   -5.1000    1.0000    1.0000    1.0000    1.0000    0.9932
   -5.0000    1.0000    1.0000    1.0000    1.0000    0.9971
   -4.9000    1.0000    1.0000    1.0000    1.0000    0.9912
   -4.8000    1.0000    1.0000    1.0000    1.0000    0.9932
   -4.7000    1.0000    1.0000    1.0000    1.0000    0.9863
   -4.6000    1.0000    1.0000    1.0000    1.0000    0.9834
   -4.5000    1.0000    1.0000    1.0000    1.0000    0.9775
   -4.4000    1.0000    1.0000    1.0000    1.0000    0.9668
   -4.3000    1.0000    1.0000    1.0000    1.0000    0.9395
   -4.2000    1.0000    1.0000    1.0000    1.0000    0.9453
   -4.1000    1.0000    1.0000    1.0000    1.0000    0.9268
   -4.0000    1.0000    1.0000    1.0000    1.0000    0.9023
   -3.9000    1.0000    1.0000    1.0000    1.0000    0.8789
   -3.8000    1.0000    1.0000    1.0000    1.0000    0.8457
   -3.7000    1.0000    1.0000    1.0000    1.0000    0.8125
   -3.6000    1.0000    1.0000    1.0000    1.0000    0.7842
   -3.5000    1.0000    1.0000    1.0000    1.0000    0.7246
   -3.4000    1.0000    1.0000    1.0000    1.0000    0.7061
   -3.3000    1.0000    1.0000    1.0000    1.0000    0.6328
   -3.2000    1.0000    1.0000    1.0000    1.0000    0.5693
   -3.1000    1.0000    1.0000    1.0000    1.0000    0.5615
   -3.0000    1.0000    1.0000    1.0000    1.0000    0.4967
   -2.9000    1.0000    1.0000    1.0000    1.0000    0.4160
   -2.8000    1.0000    1.0000    1.0000    1.0000    0.3750
   -2.7000    1.0000    1.0000    1.0000    1.0000    0.3652
   -2.6000    1.0000    1.0000    1.0000    1.0000    0.2759
   -2.5000    1.0000    1.0000    1.0000    1.0000    0.2227
   -2.4000    1.0000    1.0000    1.0000    1.0000    0.1940
   -2.3000    1.0000    1.0000    1.0000    1.0000    0.1571
   -2.2000    1.0000    1.0000    1.0000    1.0000    0.1299
   -2.1000    1.0000    1.0000    1.0000    1.0000    0.1074
   -2.0000    1.0000    1.0000    1.0000    1.0000    0.0765
   -1.9000    1.0000    1.0000    1.0000    1.0000    0.0617
   -1.8000    1.0000    1.0000    1.0000    1.0000    0.0435
   -1.7000    1.0000    1.0000    1.0000    1.0000    0.0319
   -1.6000    1.0000    1.0000    1.0000    1.0000    0.0242
   -1.5000    1.0000    1.0000    1.0000    1.0000    0.0186
   -1.4000    1.0000    1.0000    1.0000    1.0000    0.0140
   -1.3000    1.0000    1.0000    1.0000    1.0000    0.0082
   -1.2000    1.0000    1.0000    1.0000    1.0000    0.0062
   -1.1000    1.0000    1.0000    1.0000    1.0000    0.0045
   -1.0000    1.0000    1.0000    1.0000    1.0000    0.0034
   -0.9000    1.0000    1.0000    1.0000    1.0000    0.0024
   -0.8000    1.0000    1.0000    1.0000    1.0000    0.0012
   -0.7000    1.0000    1.0000    1.0000    1.0000    0.0015
   -0.6000    1.0000    1.0000    1.0000    1.0000    0.0007
   -0.5000    1.0000    1.0000    1.0000    1.0000    0.0004
   -0.4000    1.0000    1.0000    1.0000    1.0000    0.0005
   -0.3000    1.0000    1.0000    1.0000    1.0000    0.0001
   -0.2000    1.0000    1.0000    1.0000    1.0000    0.0002
   -0.1000    1.0000    1.0000    1.0000    1.0000    0.0001
         0    1.0000    1.0000    1.0000    1.0000         0
    0.1000    1.0000    1.0000    1.0000    1.0000       NaN
    0.2000    1.0000    1.0000    1.0000    1.0000       NaN
    0.3000    1.0000    1.0000    1.0000    1.0000       NaN
    0.4000    1.0000    1.0000    1.0000    1.0000       NaN
    0.5000    1.0000    1.0000    1.0000    1.0000       NaN
    0.6000    1.0000    1.0000    1.0000    1.0000       NaN
    0.7000    1.0000    1.0000    1.0000    1.0000       NaN
    0.8000    1.0000    1.0000    1.0000    1.0000       NaN
    0.9000    1.0000    1.0000    1.0000    1.0000       NaN
    1.0000    1.0000    1.0000    1.0000    1.0000       NaN
    1.1000    1.0000    1.0000    1.0000    1.0000       NaN
    1.2000    1.0000    1.0000    1.0000    1.0000       NaN
    1.3000    1.0000    1.0000    1.0000    0.9990       NaN
    1.4000    1.0000    1.0000    1.0000    1.0000       NaN
    1.5000    1.0000    1.0000    1.0000    1.0000       NaN
    1.6000    1.0000    1.0000    1.0000    1.0000       NaN
    1.7000    1.0000    1.0000    1.0000    0.9980       NaN
    1.8000    1.0000    1.0000    1.0000    0.9932       NaN
    1.9000    1.0000    1.0000    1.0000    0.9932       NaN
    2.0000    1.0000    1.0000    1.0000    0.9873       NaN
    2.1000    1.0000    1.0000    1.0000    0.9805       NaN
    2.2000    1.0000    1.0000    1.0000    0.9561       NaN
    2.3000    1.0000    1.0000    1.0000    0.9287       NaN
    2.4000    1.0000    1.0000    1.0000    0.8936       NaN
    2.5000    1.0000    1.0000    1.0000    0.8135       NaN
    2.6000    1.0000    1.0000    1.0000    0.7197       NaN
    2.7000    1.0000    1.0000    1.0000    0.6494       NaN
    2.8000    1.0000    1.0000    1.0000    0.5303       NaN
    2.9000    1.0000    1.0000    1.0000    0.4023       NaN
    3.0000    1.0000    1.0000    1.0000    0.3496       NaN
    3.1000    1.0000    1.0000    1.0000    0.2515       NaN
    3.2000    1.0000    1.0000    1.0000    0.1803       NaN
    3.3000    1.0000    1.0000    1.0000    0.1222       NaN
    3.4000    1.0000    1.0000    1.0000    0.0864       NaN
    3.5000    1.0000    1.0000    1.0000    0.0507       NaN
    3.6000    1.0000    1.0000    1.0000    0.0323       NaN
    3.7000    1.0000    1.0000    1.0000    0.0239       NaN
    3.8000    1.0000    1.0000    1.0000    0.0154       NaN
    3.9000    1.0000    1.0000    1.0000    0.0095       NaN
    4.0000    1.0000    1.0000    1.0000    0.0071       NaN
    4.1000    1.0000    1.0000    0.9971    0.0048       NaN
    4.2000    1.0000    1.0000    0.9961    0.0041       NaN
    4.3000    1.0000    1.0000    0.9893    0.0029       NaN
    4.4000    1.0000    1.0000    0.9766    0.0017       NaN
    4.5000    1.0000    1.0000    0.9551    0.0012       NaN
    4.6000    1.0000    1.0000    0.9014    0.0011       NaN
    4.7000    1.0000    1.0000    0.8350    0.0006       NaN
    4.8000    1.0000    1.0000    0.7051    0.0005       NaN
    4.9000    1.0000    1.0000    0.5742    0.0004       NaN
    5.0000    1.0000    1.0000    0.4362    0.0002       NaN
    5.1000    1.0000    1.0000    0.3320    0.0001       NaN
    5.2000    1.0000    1.0000    0.2137    0.0004       NaN
    5.3000    1.0000    1.0000    0.1262    0.0001       NaN
    5.4000    1.0000    1.0000    0.0681    0.0001       NaN
    5.5000    1.0000    1.0000    0.0357    0.0000       NaN
    5.6000    1.0000    0.9990    0.0182    0.0001       NaN
    5.7000    1.0000    1.0000    0.0084    0.0001       NaN
    5.8000    1.0000    0.9922    0.0039    0.0001       NaN
    5.9000    1.0000    0.9902    0.0019    0.0001       NaN
    6.0000    1.0000    0.9688    0.0012    0.0001       NaN
    6.1000    1.0000    0.9297    0.0007    0.0000       NaN
    6.2000    1.0000    0.8516    0.0007    0.0001       NaN
    6.3000    1.0000    0.7393    0.0003         0       NaN
    6.4000    1.0000    0.6025    0.0003       NaN       NaN
    6.5000    1.0000    0.4603    0.0003       NaN       NaN
    6.6000    1.0000    0.3037    0.0002       NaN       NaN
    6.7000    1.0000    0.2027    0.0001       NaN       NaN
    6.8000    1.0000    0.0982    0.0002       NaN       NaN
    6.9000    0.9941    0.0483    0.0001       NaN       NaN
    7.0000    0.9902    0.0212    0.0001       NaN       NaN
    7.1000    0.9707    0.0075    0.0001       NaN       NaN
    7.2000    0.9121    0.0026    0.0002       NaN       NaN
    7.3000    0.8389    0.0006    0.0001       NaN       NaN
    7.4000    0.7070    0.0002    0.0002       NaN       NaN
    7.5000    0.5273    0.0001    0.0001       NaN       NaN
    7.6000    0.3685         0    0.0001       NaN       NaN
    7.7000    0.2062       NaN    0.0000       NaN       NaN
    7.8000    0.1107       NaN         0       NaN       NaN
    7.9000    0.0471       NaN       NaN       NaN       NaN
    8.0000    0.0173       NaN       NaN       NaN       NaN
    8.1000    0.0060       NaN       NaN       NaN       NaN
    8.2000    0.0019       NaN       NaN       NaN       NaN
    8.3000    0.0004       NaN       NaN       NaN       NaN
    8.4000    0.0002       NaN       NaN       NaN       NaN
    8.5000    0.0000       NaN       NaN       NaN       NaN
    8.6000    0.0001       NaN       NaN       NaN       NaN
